Measurements of Charged Current Lepton Universality and $|V_{us}|$ using Tau Lepton Decays to $e^- \bar{\nu}_e \nu_\tau$, $\mu^- \bar{\nu}_\mu \nu_\tau$, $\pi^- \nu_\tau$, and $\K^- \nu_\tau$

Using 467 $fb^{-1}$ of $e^+e^-$ annihilation data collected with the BaBar detector, we measure $\frac{{\cal{B}}(\tau^- \to \mu^- \bar{\nu}_\mu \nu_\tau)}{{\cal{B}}(\tau^- \to e^- \bar{\nu}_e \nu_\tau)} = (0.9796 \pm 0.0016 \pm 0.0036)$, $\frac{{\cal{B}}(\tau^- \to \pi^- \nu_\tau)}{{\cal{B}}(\tau^- \to e^- \bar{\nu}_e \nu_\tau)} = (0.5945 \pm 0.0014 \pm 0.0061)$, and $\frac{{\cal{B}}(\tau^- \to \K^- \nu_\tau)}{{\cal{B}}(\tau^- \to e^- \bar{\nu}_e \nu_\tau)} = (0.03882 \pm 0.00032 \pm 0.00057)$, where the uncertainties are statistical and systematic, respectively. From these precision $\tau$ measurements, we test the Standard Model assumption of $\mu$-$e$ and $\tau$-$\mu$ charge current lepton universality and provide determinations of $|V_{us}|$ experimentally independent of the decay of a kaon and which we compare with the value predicted from the unitarity of the Cabibbo-Kobayashi-Maskawa matrix.

==> description.txt <==
\\ 
Title: Measurements of Charged Current Lepton Universality and $|V_{us}|$
using Tau Lepton Decays to $e^- \bar{\nu}_e \nu_\tau$, $\mu^- \bar{\nu}_\mu \nu_\tau$, $\pi^- \nu_\tau$ and $\K^- \nu_\tau$
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 7 pages, 1 encapsulated postscript figures, submitted to Physical Review Letters.
Report-no: BABAR-PUB-09/018, SLAC-PUB-13846. 
\\
Using 467 $fb^{-1}$ of $e^+e^-$ annihilation data collected with the BaBar detector, we measure 
$\frac{{\cal{B}}(\tau^- \to \mu^- \bar{\nu}_\mu \nu_\tau)}{{\cal{B}}(\tau^- \to e^- \bar{\nu}_e \nu_\tau)} = (0.9796 \pm 0.0016 \pm 0.0036)$,
$\frac{{\cal{B}}(\tau^- \to \pi^- \nu_\tau)}{{\cal{B}}(\tau^- \to e^- \bar{\nu}_e \nu_\tau)} = (0.5945 \pm 0.0014 \pm 0.0061)$, and
$\frac{{\cal{B}}(\tau^- \to \K^-  \nu_\tau)}{{\cal{B}}(\tau^- \to e^- \bar{\nu}_e \nu_\tau)} = (0.03882 \pm 0.00032 \pm 0.00057)$,
where the uncertainties are statistical and systematic, respectively.
From these precision $\tau$ measurements,
we test the Standard Model assumption of $\mu$-$e$ and $\tau$-$\mu$ charge current lepton universality and
provide  determinations of $|V_{us}|$ experimentally 
independent of the decay of a kaon  and  which we compare with the value
predicted from the unitarity of the Cabibbo-Kobayashi-Maskawa matrix.
\end{document}

